Optimal Orthogonal Drawings in Linear Time

A planar orthogonal drawing {\Gamma} of a connected planar graph G is a geometric representation of G such that the vertices are drawn as distinct points of the plane, the edges are drawn as chains of horizontal and vertical segments, and no two edges intersect except at common end-points. A bend of {\Gamma} is a point of an edge where a horizontal and a vertical segment meet. Drawing {\Gamma} is bend-minimum if it has the minimum number of bends over all possible planar orthogonal drawings of G. Its curve complexity is the maximum number of bends per edge. In this paper we present a linear-time algorithm for the computation of planar orthogonal drawings of 3-graphs (i.e., graphs with vertex-degree at most three), that minimizes both the total number of bends and the curve complexity. The algorithm works in the so-called variable embedding setting, that is, it can choose among the exponentially many planar embeddings of the input graph. While the time complexity of minimizing the total number of bends of a planar orthogonal drawing of a 3-graph in the variable embedding settings is a long standing, widely studied, open question, the existence of an orthogonal drawing that is optimal both in the total number of bends and in the curve complexity was previously unknown. Our result combines several graph decomposition techniques, novel data-structures, and efficient approaches to re-rooting decomposition trees.

==> table-of-contents.txt <==
Table of contents

   1. Introduction
   2. Preliminaries

   3. Key Ingredients and Proof of Theorem 1.1      
   
   4. First Ingredient: Representative~Shapes (\cref{th:shapes})}      
      Proof of Property~O1 of \cref{th:shapes}}      
      Proof of Properties~O2 and~O3 of \cref{th:shapes}}      
      Proof of Property~O4 of \cref{th:shapes}} 

   5. Second Ingredient: Labeling Algorithm (\cref{th:key-result-2,th:1-connected-labeling})   
      5.1 Labeling biconnected graphs    
         5.1.1 Shape-cost sets of Q-, P-, and S-nodes    
         5.1.2 Shape-cost sets of inner R-nodes
         5.1.3 Labeling the reference edge
         5.1.4 A Reusability Principle
         5.1.5 Proof of \cref{th:key-result-2}  
      5.2 Labeling 1-connected graphs

   6. Third Ingredient: Computing the Drawing (\cref{th:gd2018-enhanced,th:gd2018-enhanced-v})}  

   7. Plane Triconnected Cubic Graphs with Flexible Edges    
      7.1 Demanding 3-extrovert cycles
      7.2 Intersecting 3-extrovert cycles    
      7.3 Cost of a cost-minimum orthogonal representation

   8. Reference Embeddings of Triconnected Cubic Graphs (Theorem 3.3)
      8.1 Computing a reference embedding
      8.2 Demanding 3-extrovert cycles of a reference embedding  
      8.3 Demanding 3-introvert cycles of a reference embedding  
      8.4 Intersecting demanding cycles of a reference embedding    
      8.5 Proof of Theorem 3.3

   9. Triconnected Cubic Graphs in the Variable Embedding Setting (Theorem 3.4)
      9.1 The Bend-Counter data structure
      9.2 Proof of Theorem 3.4

   10. Conclusions and Open Problems   
